Optimal Workload Placement on Multi-Instance GPUs

There is an urgent and pressing need to optimize usage of Graphical Processing Units (GPUs), which have arguably become one of the most expensive and sought after IT resources. To help with this goal, several of the current generation of GPUs support a partitioning feature, called Multi-Instance GPU (MIG) to allow multiple workloads to share a GPU, albeit with some constraints. In this paper we investigate how to optimize the placement of Large Language Model (LLM)-based AI Inferencing workloads on GPUs. We first identify and present several use cases that are encountered in practice that require workloads to be efficiently placed or migrated to other GPUs to make room for incoming workloads. The overarching goal is to use as few GPUs as possible and to further minimize memory and compute wastage on GPUs that are utilized. We have developed two approaches to address this problem: an optimization method and a heuristic method. We benchmark these with two workload scheduling heuristics for multiple use cases. Our results show up to 2.85x improvement in the number of GPUs used and up to 70% reduction in GPU wastage over baseline heuristics. We plan to enable the SRE community to leverage our proposed method in production environments.

==> prometheus_values.yaml <==
COMPUTED VALUES:
additionalPrometheusRulesMap: {}
alertmanager:
  alertmanagerSpec:
    additionalConfig: {}
    additionalConfigString: ""
    additionalPeers: []
    affinity: {}
    alertmanagerConfigMatcherStrategy: {}
    alertmanagerConfigNamespaceSelector: {}
    alertmanagerConfigSelector: {}
    alertmanagerConfiguration: {}
    automountServiceAccountToken: true
    clusterAdvertiseAddress: false
    clusterGossipInterval: ""
    clusterPeerTimeout: ""
    clusterPushpullInterval: ""
    configMaps: []
    containers: []
    externalUrl: null
    forceEnableClusterMode: false
    image:
      registry: quay.io
      repository: prometheus/alertmanager
      sha: ""
      tag: v0.27.0
    initContainers: []
    listenLocal: false
    logFormat: logfmt
    logLevel: info
    minReadySeconds: 0
    nodeSelector: {}
    paused: false
    podAntiAffinity: ""
    podAntiAffinityTopologyKey: kubernetes.io/hostname
    podMetadata: {}
    portName: http-web
    priorityClassName: ""
    replicas: 1
    resources: {}
    retention: 120h
    routePrefix: /
    scheme: ""
    secrets: []
    securityContext:
      fsGroup: 2000
      runAsGroup: 2000
      runAsNonRoot: true
      runAsUser: 1000
      seccompProfile:
        type: RuntimeDefault
    storage: {}
    tlsConfig: {}
    tolerations: []
    topologySpreadConstraints: []
    useExistingSecret: false
    volumeMounts: []
    volumes: []
    web: {}
  annotations: {}
  apiVersion: v2
  config:
    global:
      resolve_timeout: 5m
    inhibit_rules:
    - equal:
      - namespace
      - alertname
      source_matchers:
      - severity = critical
      target_matchers:
      - severity =~ warning|info
    - equal:
      - namespace
      - alertname
      source_matchers:
      - severity = warning
      target_matchers:
      - severity = info
    - equal:
      - namespace
      source_matchers:
      - alertname = InfoInhibitor
      target_matchers:
      - severity = info
    - target_matchers:
      - alertname = InfoInhibitor
    receivers:
    - name: "null"
    route:
      group_by:
      - namespace
      group_interval: 5m
      group_wait: 30s
      receiver: "null"
      repeat_interval: 12h
      routes:
      - matchers:
        - alertname = "Watchdog"
        receiver: "null"
    templates:
    - /etc/alertmanager/config/*.tmpl
  enableFeatures: []
  enabled: true
  extraSecret:
    annotations: {}
    data: {}
  ingress:
    annotations: {}
    enabled: false
    hosts: []
    labels: {}
    paths: []
    tls: []
  ingressPerReplica:
    annotations: {}
    enabled: false
    hostDomain: ""
    hostPrefix: ""
    labels: {}
    paths: []
    tlsSecretName: ""
    tlsSecretPerReplica:
      enabled: false
      prefix: alertmanager
  podDisruptionBudget:
    enabled: false
    maxUnavailable: ""
    minAvailable: 1
  secret:
    annotations: {}
  service:
    additionalPorts: []
    annotations: {}
    clusterIP: ""
    externalIPs: []
    externalTrafficPolicy: Cluster
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    labels: {}
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    nodePort: 30903
    port: 9093
    sessionAffinity: None
    sessionAffinityConfig:
      clientIP:
        timeoutSeconds: 10800
    targetPort: 9093
    type: ClusterIP
  serviceAccount:
    annotations: {}
    automountServiceAccountToken: true
    create: true
    name: ""
  serviceMonitor:
    additionalEndpoints: []
    additionalLabels: {}
    bearerTokenFile: null
    enableHttp2: true
    interval: ""
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    scheme: ""
    selfMonitor: true
    targetLimit: 0
    tlsConfig: {}
  servicePerReplica:
    annotations: {}
    enabled: false
    externalTrafficPolicy: Cluster
    loadBalancerSourceRanges: []
    nodePort: 30904
    port: 9093
    targetPort: 9093
    type: ClusterIP
  stringConfig: ""
  templateFiles: {}
  tplConfig: false
cleanPrometheusOperatorObjectNames: false
commonLabels: {}
coreDns:
  enabled: true
  service:
    enabled: true
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    port: 9153
    targetPort: 9153
  serviceMonitor:
    additionalLabels: {}
    enabled: true
    interval: ""
    jobLabel: jobLabel
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    port: http-metrics
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    selector: {}
    targetLimit: 0
crds:
  enabled: true
  global:
    imagePullSecrets: []
    imageRegistry: ""
    rbac:
      create: true
      createAggregateClusterRoles: false
      pspAnnotations: {}
      pspEnabled: false
customRules: {}
defaultRules:
  additionalAggregationLabels: []
  additionalRuleAnnotations: {}
  additionalRuleGroupAnnotations:
    alertmanager: {}
    configReloaders: {}
    etcd: {}
    general: {}
    k8sContainerCpuUsageSecondsTotal: {}
    k8sContainerMemoryCache: {}
    k8sContainerMemoryRss: {}
    k8sContainerMemorySwap: {}
    k8sContainerResource: {}
    k8sPodOwner: {}
    kubeApiserverAvailability: {}
    kubeApiserverBurnrate: {}
    kubeApiserverHistogram: {}
    kubeApiserverSlos: {}
    kubeControllerManager: {}
    kubePrometheusGeneral: {}
    kubePrometheusNodeRecording: {}
    kubeProxy: {}
    kubeSchedulerAlerting: {}
    kubeSchedulerRecording: {}
    kubeStateMetrics: {}
    kubelet: {}
    kubernetesApps: {}
    kubernetesResources: {}
    kubernetesStorage: {}
    kubernetesSystem: {}
    network: {}
    node: {}
    nodeExporterAlerting: {}
    nodeExporterRecording: {}
    prometheus: {}
    prometheusOperator: {}
  additionalRuleGroupLabels:
    alertmanager: {}
    configReloaders: {}
    etcd: {}
    general: {}
    k8sContainerCpuUsageSecondsTotal: {}
    k8sContainerMemoryCache: {}
    k8sContainerMemoryRss: {}
    k8sContainerMemorySwap: {}
    k8sContainerResource: {}
    k8sPodOwner: {}
    kubeApiserverAvailability: {}
    kubeApiserverBurnrate: {}
    kubeApiserverHistogram: {}
    kubeApiserverSlos: {}
    kubeControllerManager: {}
    kubePrometheusGeneral: {}
    kubePrometheusNodeRecording: {}
    kubeProxy: {}
    kubeSchedulerAlerting: {}
    kubeSchedulerRecording: {}
    kubeStateMetrics: {}
    kubelet: {}
    kubernetesApps: {}
    kubernetesResources: {}
    kubernetesStorage: {}
    kubernetesSystem: {}
    network: {}
    node: {}
    nodeExporterAlerting: {}
    nodeExporterRecording: {}
    prometheus: {}
    prometheusOperator: {}
  additionalRuleLabels: {}
  annotations: {}
  appNamespacesTarget: .*
  create: true
  disabled: {}
  keepFiringFor: ""
  labels: {}
  node:
    fsSelector: fstype!=""
  rules:
    alertmanager: true
    configReloaders: true
    etcd: true
    general: true
    k8sContainerCpuUsageSecondsTotal: true
    k8sContainerMemoryCache: true
    k8sContainerMemoryRss: true
    k8sContainerMemorySwap: true
    k8sContainerMemoryWorkingSetBytes: true
    k8sContainerResource: true
    k8sPodOwner: true
    kubeApiserverAvailability: true
    kubeApiserverBurnrate: true
    kubeApiserverHistogram: true
    kubeApiserverSlos: true
    kubeControllerManager: true
    kubePrometheusGeneral: true
    kubePrometheusNodeRecording: true
    kubeProxy: true
    kubeSchedulerAlerting: true
    kubeSchedulerRecording: true
    kubeStateMetrics: true
    kubelet: true
    kubernetesApps: true
    kubernetesResources: true
    kubernetesStorage: true
    kubernetesSystem: true
    network: true
    node: true
    nodeExporterAlerting: true
    nodeExporterRecording: true
    prometheus: true
    prometheusOperator: true
    windows: true
  runbookUrl: https://runbooks.prometheus-operator.dev/runbooks
extraManifests: []
fullnameOverride: ""
global:
  imagePullSecrets: []
  imageRegistry: ""
  rbac:
    create: true
    createAggregateClusterRoles: false
    pspAnnotations: {}
    pspEnabled: false
grafana:
  additionalDataSources: []
  admin:
    existingSecret: ""
    passwordKey: admin-password
    userKey: admin-user
  adminPassword: prom-operator
  adminUser: admin
  affinity: {}
  alerting: {}
  assertNoLeakedSecrets: true
  automountServiceAccountToken: true
  autoscaling:
    behavior: {}
    enabled: false
    maxReplicas: 5
    minReplicas: 1
    targetCPU: "60"
    targetMemory: ""
  containerSecurityContext:
    allowPrivilegeEscalation: false
    capabilities:
      drop:
      - ALL
    seccompProfile:
      type: RuntimeDefault
  createConfigmap: true
  dashboardProviders: {}
  dashboards: {}
  dashboardsConfigMaps: {}
  datasources: {}
  defaultDashboardsEditable: true
  defaultDashboardsEnabled: true
  defaultDashboardsTimezone: utc
  deleteDatasources: []
  deploymentStrategy:
    type: RollingUpdate
  dnsConfig: {}
  dnsPolicy: null
  downloadDashboards:
    env: {}
    envFromSecret: ""
    envValueFrom: {}
    resources: {}
    securityContext:
      allowPrivilegeEscalation: false
      capabilities:
        drop:
        - ALL
      seccompProfile:
        type: RuntimeDefault
  downloadDashboardsImage:
    pullPolicy: IfNotPresent
    registry: docker.io
    repository: curlimages/curl
    sha: ""
    tag: 7.85.0
  enableKubeBackwardCompatibility: false
  enableServiceLinks: true
  enabled: true
  env: {}
  envFromConfigMaps: []
  envFromSecret: ""
  envFromSecrets: []
  envRenderSecret: {}
  envValueFrom: {}
  extraConfigmapMounts: []
  extraContainerVolumes: []
  extraContainers: ""
  extraEmptyDirMounts: []
  extraExposePorts: []
  extraInitContainers: []
  extraLabels: {}
  extraObjects: []
  extraSecretMounts: []
  extraVolumeMounts: []
  extraVolumes: []
  forceDeployDashboards: false
  forceDeployDatasources: false
  global:
    imagePullSecrets: []
    imageRegistry: ""
    rbac:
      create: true
      createAggregateClusterRoles: false
      pspAnnotations: {}
      pspEnabled: false
  gossipPortName: gossip
  grafana.ini:
    analytics:
      check_for_updates: true
    grafana_net:
      url: https://grafana.net
    log:
      mode: console
    paths:
      data: /var/lib/grafana/
      logs: /var/log/grafana
      plugins: /var/lib/grafana/plugins
      provisioning: /etc/grafana/provisioning
    server:
      domain: '{{ if (and .Values.ingress.enabled .Values.ingress.hosts) }}{{ tpl
        (.Values.ingress.hosts | first) . }}{{ else }}''''{{ end }}'
  headlessService: false
  hostAliases: []
  image:
    pullPolicy: IfNotPresent
    pullSecrets: []
    registry: docker.io
    repository: grafana/grafana
    sha: ""
    tag: ""
  imageRenderer:
    affinity: {}
    autoscaling:
      behavior: {}
      enabled: false
      maxReplicas: 5
      minReplicas: 1
      targetCPU: "60"
      targetMemory: ""
    containerSecurityContext:
      allowPrivilegeEscalation: false
      capabilities:
        drop:
        - ALL
      readOnlyRootFilesystem: true
      seccompProfile:
        type: RuntimeDefault
    deploymentStrategy: {}
    enabled: false
    env:
      HTTP_HOST: 0.0.0.0
    envValueFrom: {}
    extraConfigmapMounts: []
    extraSecretMounts: []
    extraVolumeMounts: []
    extraVolumes: []
    grafanaProtocol: http
    grafanaSubPath: ""
    hostAliases: []
    image:
      pullPolicy: Always
      registry: docker.io
      repository: grafana/grafana-image-renderer
      sha: ""
      tag: latest
    networkPolicy:
      extraIngressSelectors: []
      limitEgress: false
      limitIngress: true
    nodeSelector: {}
    podAnnotations: {}
    podPortName: http
    priorityClassName: ""
    renderingCallbackURL: ""
    replicas: 1
    resources: {}
    revisionHistoryLimit: 10
    securityContext: {}
    serverURL: ""
    service:
      appProtocol: ""
      enabled: true
      port: 8081
      portName: http
      targetPort: 8081
    serviceAccountName: ""
    serviceMonitor:
      enabled: false
      interval: 1m
      labels: {}
      path: /metrics
      relabelings: []
      scheme: http
      scrapeTimeout: 30s
      targetLabels: []
      tlsConfig: {}
    tolerations: []
  ingress:
    annotations: {}
    enabled: false
    extraPaths: []
    hosts: []
    labels: {}
    path: /
    pathType: Prefix
    tls: []
  initChownData:
    enabled: true
    image:
      pullPolicy: IfNotPresent
      registry: docker.io
      repository: library/busybox
      sha: ""
      tag: 1.31.1
    resources: {}
    securityContext:
      capabilities:
        add:
        - CHOWN
      runAsNonRoot: false
      runAsUser: 0
      seccompProfile:
        type: RuntimeDefault
  ldap:
    config: ""
    enabled: false
    existingSecret: ""
  lifecycleHooks: {}
  livenessProbe:
    failureThreshold: 10
    httpGet:
      path: /api/health
      port: 3000
    initialDelaySeconds: 60
    timeoutSeconds: 30
  namespaceOverride: ""
  networkPolicy:
    allowExternal: true
    egress:
      blockDNSResolution: false
      enabled: false
      ports: []
      to: []
    enabled: false
    explicitNamespacesSelector: {}
    ingress: true
  nodeSelector: {}
  notifiers: {}
  persistence:
    accessModes:
    - ReadWriteOnce
    disableWarning: false
    enabled: false
    extraPvcLabels: {}
    finalizers:
    - kubernetes.io/pvc-protection
    inMemory:
      enabled: false
    lookupVolumeName: true
    size: 10Gi
    type: pvc
  plugins: []
  podDisruptionBudget: {}
  podPortName: grafana
  prune: false
  rbac:
    create: true
    extraClusterRoleRules: []
    extraRoleRules: []
    namespaced: false
    pspEnabled: false
    pspUseAppArmor: false
  readinessProbe:
    httpGet:
      path: /api/health
      port: 3000
  replicas: 1
  resources: {}
  revisionHistoryLimit: 10
  securityContext:
    fsGroup: 472
    runAsGroup: 472
    runAsNonRoot: true
    runAsUser: 472
  service:
    annotations: {}
    appProtocol: ""
    enabled: true
    ipFamilies: []
    ipFamilyPolicy: ""
    labels: {}
    loadBalancerClass: ""
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    port: 80
    portName: http-web
    targetPort: 3000
    type: ClusterIP
  serviceAccount:
    autoMount: true
    automountServiceAccountToken: false
    create: true
    labels: {}
    name: null
    nameTest: null
  serviceMonitor:
    enabled: true
    interval: ""
    labels: {}
    metricRelabelings: []
    path: /metrics
    relabelings: []
    scheme: http
    scrapeTimeout: 30s
    targetLabels: []
    tlsConfig: {}
  sidecar:
    alerts:
      enabled: false
      env: {}
      extraMounts: []
      initAlerts: false
      label: grafana_alert
      labelValue: ""
      reloadURL: http://localhost:3000/api/admin/provisioning/alerting/reload
      resource: both
      script: null
      searchNamespace: null
      sizeLimit: {}
      skipReload: false
      watchMethod: WATCH
    dashboards:
      SCProvider: true
      annotations: {}
      defaultFolderName: null
      enableNewTablePanelSyntax: false
      enabled: true
      env: {}
      envValueFrom: {}
      extraMounts: []
      folder: /tmp/dashboards
      folderAnnotation: null
      label: grafana_dashboard
      labelValue: "1"
      multicluster:
        etcd:
          enabled: false
        global:
          enabled: false
      provider:
        allowUiUpdates: false
        disableDelete: false
        folder: ""
        folderUid: ""
        foldersFromFilesStructure: false
        name: sidecarProvider
        orgid: 1
        type: file
      reloadURL: http://localhost:3000/api/admin/provisioning/dashboards/reload
      resource: both
      script: null
      searchNamespace: ALL
      sizeLimit: {}
      skipReload: false
      watchMethod: WATCH
    datasources:
      alertmanager:
        enabled: true
        handleGrafanaManagedAlerts: false
        implementation: prometheus
        name: Alertmanager
        uid: alertmanager
      annotations: {}
      createPrometheusReplicasDatasources: false
      defaultDatasourceEnabled: true
      enabled: true
      env: {}
      envValueFrom: {}
      exemplarTraceIdDestinations: {}
      httpMethod: POST
      initDatasources: false
      isDefaultDatasource: true
      label: grafana_datasource
      labelValue: "1"
      name: Prometheus
      reloadURL: http://localhost:3000/api/admin/provisioning/datasources/reload
      resource: both
      script: null
      searchNamespace: null
      sizeLimit: {}
      skipReload: false
      uid: prometheus
      watchMethod: WATCH
    enableUniqueFilenames: false
    image:
      registry: quay.io
      repository: kiwigrid/k8s-sidecar
      sha: ""
      tag: 1.27.4
    imagePullPolicy: IfNotPresent
    livenessProbe: {}
    notifiers:
      enabled: false
      env: {}
      initNotifiers: false
      label: grafana_notifier
      labelValue: ""
      reloadURL: http://localhost:3000/api/admin/provisioning/notifications/reload
      resource: both
      script: null
      searchNamespace: null
      sizeLimit: {}
      skipReload: false
      watchMethod: WATCH
    plugins:
      enabled: false
      env: {}
      initPlugins: false
      label: grafana_plugin
      labelValue: ""
      reloadURL: http://localhost:3000/api/admin/provisioning/plugins/reload
      resource: both
      script: null
      searchNamespace: null
      sizeLimit: {}
      skipReload: false
      watchMethod: WATCH
    readinessProbe: {}
    resources: {}
    securityContext:
      allowPrivilegeEscalation: false
      capabilities:
        drop:
        - ALL
      seccompProfile:
        type: RuntimeDefault
  smtp:
    existingSecret: ""
    passwordKey: password
    userKey: user
  testFramework:
    enabled: true
    image:
      registry: docker.io
      repository: bats/bats
      tag: v1.4.1
    imagePullPolicy: IfNotPresent
    resources: {}
    securityContext: {}
  tolerations: []
  topologySpreadConstraints: []
  useStatefulSet: false
kube-state-metrics:
  affinity: {}
  annotations: {}
  automountServiceAccountToken: true
  autosharding:
    enabled: false
  collectors:
  - certificatesigningrequests
  - configmaps
  - cronjobs
  - daemonsets
  - deployments
  - endpoints
  - horizontalpodautoscalers
  - ingresses
  - jobs
  - leases
  - limitranges
  - mutatingwebhookconfigurations
  - namespaces
  - networkpolicies
  - nodes
  - persistentvolumeclaims
  - persistentvolumes
  - poddisruptionbudgets
  - pods
  - replicasets
  - replicationcontrollers
  - resourcequotas
  - secrets
  - services
  - statefulsets
  - storageclasses
  - validatingwebhookconfigurations
  - volumeattachments
  containerSecurityContext:
    allowPrivilegeEscalation: false
    capabilities:
      drop:
      - ALL
    readOnlyRootFilesystem: true
  containers: []
  customLabels: {}
  customResourceState:
    config: {}
    enabled: false
  extraArgs: []
  extraManifests: []
  global:
    imagePullSecrets: []
    imageRegistry: ""
    rbac:
      create: true
      createAggregateClusterRoles: false
      pspAnnotations: {}
      pspEnabled: false
  hostNetwork: false
  image:
    pullPolicy: IfNotPresent
    registry: registry.k8s.io
    repository: kube-state-metrics/kube-state-metrics
    sha: ""
    tag: ""
  imagePullSecrets: []
  initContainers: []
  kubeRBACProxy:
    containerSecurityContext:
      allowPrivilegeEscalation: false
      capabilities:
        drop:
        - ALL
      readOnlyRootFilesystem: true
    enabled: false
    extraArgs: []
    image:
      pullPolicy: IfNotPresent
      registry: quay.io
      repository: brancz/kube-rbac-proxy
      sha: ""
      tag: v0.18.0
    resources: {}
    volumeMounts: []
  kubeTargetVersionOverride: ""
  kubeconfig:
    enabled: false
    secret: null
  livenessProbe:
    failureThreshold: 3
    httpGet:
      httpHeaders: []
      scheme: http
    initialDelaySeconds: 5
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 5
  metricAllowlist: []
  metricAnnotationsAllowList: []
  metricDenylist: []
  metricLabelsAllowlist: []
  namespaceOverride: ""
  namespaces: ""
  namespacesDenylist: ""
  networkPolicy:
    enabled: false
    flavor: kubernetes
  nodeSelector: {}
  podAnnotations: {}
  podDisruptionBudget: {}
  podLabels: {}
  podSecurityPolicy:
    additionalVolumes: []
    annotations: {}
    enabled: false
  prometheus:
    monitor:
      additionalLabels: {}
      annotations: {}
      enabled: true
      honorLabels: true
      http:
        bearerTokenFile: ""
        bearerTokenSecret: {}
        enableHttp2: false
        honorLabels: false
        interval: ""
        metricRelabelings: []
        proxyUrl: ""
        relabelings: []
        scheme: ""
        scrapeTimeout: ""
        tlsConfig: {}
      interval: ""
      jobLabel: ""
      labelLimit: 0
      labelNameLengthLimit: 0
      labelValueLengthLimit: 0
      metricRelabelings: []
      metrics:
        bearerTokenFile: ""
        bearerTokenSecret: {}
        enableHttp2: false
        honorLabels: false
        interval: ""
        metricRelabelings: []
        proxyUrl: ""
        relabelings: []
        scheme: ""
        scrapeTimeout: ""
        tlsConfig: {}
      namespace: ""
      namespaceSelector: []
      podTargetLabels: []
      proxyUrl: ""
      relabelings: []
      sampleLimit: 0
      scrapeTimeout: ""
      selectorOverride: {}
      targetLabels: []
      targetLimit: 0
  prometheusScrape: true
  rbac:
    create: true
    extraRules: []
    useClusterRole: true
  readinessProbe:
    failureThreshold: 3
    httpGet:
      httpHeaders: []
      scheme: http
    initialDelaySeconds: 5
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 5
  releaseLabel: true
  releaseNamespace: false
  replicas: 1
  resources: {}
  revisionHistoryLimit: 10
  securityContext:
    enabled: true
    fsGroup: 65534
    runAsGroup: 65534
    runAsNonRoot: true
    runAsUser: 65534
    seccompProfile:
      type: RuntimeDefault
  selectorOverride: {}
  selfMonitor:
    enabled: false
  service:
    annotations: {}
    clusterIP: ""
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    nodePort: 0
    port: 8080
    type: ClusterIP
  serviceAccount:
    annotations: {}
    automountServiceAccountToken: true
    create: true
    imagePullSecrets: []
    name: null
  startupProbe:
    enabled: false
    failureThreshold: 3
    httpGet:
      httpHeaders: []
      scheme: http
    initialDelaySeconds: 0
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 5
  tolerations: []
  topologySpreadConstraints: []
  verticalPodAutoscaler:
    controlledResources: []
    enabled: false
    maxAllowed: {}
    minAllowed: {}
  volumeMounts: []
  volumes: []
kubeApiServer:
  enabled: true
  serviceMonitor:
    additionalLabels: {}
    interval: ""
    jobLabel: component
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings:
    - action: drop
      regex: apiserver_request_duration_seconds_bucket;(0.15|0.2|0.3|0.35|0.4|0.45|0.6|0.7|0.8|0.9|1.25|1.5|1.75|2|3|3.5|4|4.5|6|7|8|9|15|25|40|50)
      sourceLabels:
      - __name__
      - le
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    selector:
      matchLabels:
        component: apiserver
        provider: kubernetes
    targetLimit: 0
  tlsConfig:
    insecureSkipVerify: false
    serverName: kubernetes
kubeControllerManager:
  enabled: true
  endpoints: []
  service:
    enabled: true
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    port: null
    targetPort: null
  serviceMonitor:
    additionalLabels: {}
    enabled: true
    https: null
    insecureSkipVerify: null
    interval: ""
    jobLabel: jobLabel
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    port: http-metrics
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    selector: {}
    serverName: null
    targetLimit: 0
kubeDns:
  enabled: false
  service:
    dnsmasq:
      port: 10054
      targetPort: 10054
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    skydns:
      port: 10055
      targetPort: 10055
  serviceMonitor:
    additionalLabels: {}
    dnsmasqMetricRelabelings: []
    dnsmasqRelabelings: []
    interval: ""
    jobLabel: jobLabel
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    selector: {}
    targetLimit: 0
kubeEtcd:
  enabled: true
  endpoints: []
  service:
    enabled: true
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    port: 2381
    targetPort: 2381
  serviceMonitor:
    additionalLabels: {}
    caFile: ""
    certFile: ""
    enabled: true
    insecureSkipVerify: false
    interval: ""
    jobLabel: jobLabel
    keyFile: ""
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    port: http-metrics
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    scheme: http
    selector: {}
    serverName: ""
    targetLimit: 0
kubeProxy:
  enabled: true
  endpoints: []
  service:
    enabled: true
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    port: 10249
    targetPort: 10249
  serviceMonitor:
    additionalLabels: {}
    enabled: true
    https: false
    interval: ""
    jobLabel: jobLabel
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    port: http-metrics
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    selector: {}
    targetLimit: 0
kubeScheduler:
  enabled: true
  endpoints: []
  service:
    enabled: true
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    port: null
    targetPort: null
  serviceMonitor:
    additionalLabels: {}
    enabled: true
    https: null
    insecureSkipVerify: null
    interval: ""
    jobLabel: jobLabel
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    port: http-metrics
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    selector: {}
    serverName: null
    targetLimit: 0
kubeStateMetrics:
  enabled: true
kubeTargetVersionOverride: ""
kubeVersionOverride: ""
kubelet:
  enabled: true
  namespace: kube-system
  serviceMonitor:
    additionalLabels: {}
    attachMetadata:
      node: false
    cAdvisor: true
    cAdvisorMetricRelabelings:
    - action: drop
      regex: container_cpu_(cfs_throttled_seconds_total|load_average_10s|system_seconds_total|user_seconds_total)
      sourceLabels:
      - __name__
    - action: drop
      regex: container_fs_(io_current|io_time_seconds_total|io_time_weighted_seconds_total|reads_merged_total|sector_reads_total|sector_writes_total|writes_merged_total)
      sourceLabels:
      - __name__
    - action: drop
      regex: container_memory_(mapped_file|swap)
      sourceLabels:
      - __name__
    - action: drop
      regex: container_(file_descriptors|tasks_state|threads_max)
      sourceLabels:
      - __name__
    - action: drop
      regex: container_spec.*
      sourceLabels:
      - __name__
    - action: drop
      regex: .+;
      sourceLabels:
      - id
      - pod
    cAdvisorRelabelings:
    - action: replace
      sourceLabels:
      - __metrics_path__
      targetLabel: metrics_path
    honorLabels: true
    honorTimestamps: true
    https: true
    insecureSkipVerify: true
    interval: ""
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    probes: true
    probesMetricRelabelings: []
    probesRelabelings:
    - action: replace
      sourceLabels:
      - __metrics_path__
      targetLabel: metrics_path
    proxyUrl: ""
    relabelings:
    - action: replace
      sourceLabels:
      - __metrics_path__
      targetLabel: metrics_path
    resource: false
    resourcePath: /metrics/resource/v1alpha1
    resourceRelabelings:
    - action: replace
      sourceLabels:
      - __metrics_path__
      targetLabel: metrics_path
    sampleLimit: 0
    targetLimit: 0
kubernetesServiceMonitors:
  enabled: true
nameOverride: ""
namespaceOverride: ""
nodeExporter:
  enabled: true
  forceDeployDashboards: false
  operatingSystems:
    darwin:
      enabled: true
    linux:
      enabled: true
prometheus:
  additionalPodMonitors: []
  additionalRulesForClusterRole: []
  additionalServiceMonitors: []
  agentMode: false
  annotations: {}
  enabled: true
  extraSecret:
    annotations: {}
    data: {}
  ingress:
    annotations: {}
    enabled: false
    hosts: []
    labels: {}
    paths: []
    tls: []
  ingressPerReplica:
    annotations: {}
    enabled: false
    hostDomain: ""
    hostPrefix: ""
    labels: {}
    paths: []
    tlsSecretName: ""
    tlsSecretPerReplica:
      enabled: false
      prefix: prometheus
  networkPolicy:
    enabled: false
    flavor: kubernetes
  podDisruptionBudget:
    enabled: false
    maxUnavailable: ""
    minAvailable: 1
  podSecurityPolicy:
    allowedCapabilities: []
    allowedHostPaths: []
    volumes: []
  prometheusSpec:
    additionalAlertManagerConfigs: []
    additionalAlertManagerConfigsSecret: {}
    additionalAlertRelabelConfigs: []
    additionalAlertRelabelConfigsSecret: {}
    additionalArgs: []
    additionalConfig: {}
    additionalConfigString: ""
    additionalPrometheusSecretsAnnotations: {}
    additionalRemoteRead: []
    additionalRemoteWrite: []
    additionalScrapeConfigs: []
    additionalScrapeConfigsSecret: {}
    affinity: {}
    alertingEndpoints: []
    allowOverlappingBlocks: false
    apiserverConfig: {}
    arbitraryFSAccessThroughSMs: false
    automountServiceAccountToken: true
    configMaps: []
    containers: []
    disableCompaction: false
    enableAdminAPI: false
    enableFeatures: []
    enableRemoteWriteReceiver: false
    enforcedKeepDroppedTargets: 0
    enforcedLabelLimit: false
    enforcedLabelNameLengthLimit: false
    enforcedLabelValueLengthLimit: false
    enforcedNamespaceLabel: ""
    enforcedSampleLimit: false
    enforcedTargetLimit: false
    evaluationInterval: ""
    excludedFromEnforcement: []
    exemplars: ""
    externalLabels: {}
    externalUrl: ""
    hostAliases: []
    hostNetwork: false
    ignoreNamespaceSelectors: false
    image:
      registry: quay.io
      repository: prometheus/prometheus
      sha: ""
      tag: v2.54.1
    initContainers: []
    listenLocal: false
    logFormat: logfmt
    logLevel: info
    maximumStartupDurationSeconds: 0
    minReadySeconds: 0
    nodeSelector: {}
    overrideHonorLabels: false
    overrideHonorTimestamps: false
    paused: false
    persistentVolumeClaimRetentionPolicy: {}
    podAntiAffinity: ""
    podAntiAffinityTopologyKey: kubernetes.io/hostname
    podMetadata: {}
    podMonitorNamespaceSelector: {}
    podMonitorSelector: {}
    podMonitorSelectorNilUsesHelmValues: true
    portName: http-web
    priorityClassName: ""
    probeNamespaceSelector: {}
    probeSelector: {}
    probeSelectorNilUsesHelmValues: true
    prometheusExternalLabelName: ""
    prometheusExternalLabelNameClear: false
    prometheusRulesExcludedFromEnforce: []
    query: {}
    queryLogFile: false
    remoteRead: []
    remoteWrite: []
    remoteWriteDashboards: false
    replicaExternalLabelName: ""
    replicaExternalLabelNameClear: false
    replicas: 1
    resources: {}
    retention: 10d
    retentionSize: ""
    routePrefix: /
    ruleNamespaceSelector: {}
    ruleSelector: {}
    ruleSelectorNilUsesHelmValues: true
    sampleLimit: false
    scrapeClasses: []
    scrapeConfigNamespaceSelector: {}
    scrapeConfigSelector: {}
    scrapeConfigSelectorNilUsesHelmValues: true
    scrapeInterval: ""
    scrapeTimeout: ""
    secrets: []
    securityContext:
      fsGroup: 2000
      runAsGroup: 2000
      runAsNonRoot: true
      runAsUser: 1000
      seccompProfile:
        type: RuntimeDefault
    serviceDiscoveryRole: ""
    serviceMonitorNamespaceSelector: {}
    serviceMonitorSelector: {}
    serviceMonitorSelectorNilUsesHelmValues: true
    shards: 1
    storageSpec: {}
    thanos: {}
    tolerations: []
    topologySpreadConstraints: []
    tracingConfig: {}
    tsdb:
      outOfOrderTimeWindow: 0s
    version: ""
    volumeMounts: []
    volumes: []
    walCompression: true
    web: {}
  service:
    additionalPorts: []
    annotations: {}
    clusterIP: ""
    externalIPs: []
    externalTrafficPolicy: Cluster
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    labels: {}
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    nodePort: 30090
    port: 9090
    publishNotReadyAddresses: false
    reloaderWebPort: 8080
    sessionAffinity: None
    sessionAffinityConfig:
      clientIP:
        timeoutSeconds: 10800
    targetPort: 9090
    type: ClusterIP
  serviceAccount:
    annotations: {}
    automountServiceAccountToken: true
    create: true
    name: ""
  serviceMonitor:
    additionalEndpoints: []
    additionalLabels: {}
    bearerTokenFile: null
    interval: ""
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    relabelings: []
    sampleLimit: 0
    scheme: ""
    selfMonitor: true
    targetLimit: 0
    tlsConfig: {}
  servicePerReplica:
    annotations: {}
    enabled: false
    externalTrafficPolicy: Cluster
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    loadBalancerSourceRanges: []
    nodePort: 30091
    port: 9090
    targetPort: 9090
    type: ClusterIP
  thanosIngress:
    annotations: {}
    enabled: false
    hosts: []
    labels: {}
    nodePort: 30901
    paths: []
    servicePort: 10901
    tls: []
  thanosService:
    annotations: {}
    clusterIP: None
    enabled: false
    externalTrafficPolicy: Cluster
    httpNodePort: 30902
    httpPort: 10902
    httpPortName: http
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    labels: {}
    nodePort: 30901
    port: 10901
    portName: grpc
    targetHttpPort: http
    targetPort: grpc
    type: ClusterIP
  thanosServiceExternal:
    annotations: {}
    enabled: false
    externalTrafficPolicy: Cluster
    httpNodePort: 30902
    httpPort: 10902
    httpPortName: http
    labels: {}
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    nodePort: 30901
    port: 10901
    portName: grpc
    targetHttpPort: http
    targetPort: grpc
    type: LoadBalancer
  thanosServiceMonitor:
    additionalLabels: {}
    bearerTokenFile: null
    enabled: false
    interval: ""
    metricRelabelings: []
    relabelings: []
    scheme: ""
    tlsConfig: {}
prometheus-node-exporter:
  affinity: {}
  commonLabels: {}
  configmaps: []
  containerSecurityContext:
    readOnlyRootFilesystem: true
  daemonsetAnnotations: {}
  dnsConfig: {}
  endpoints: []
  env: {}
  extraArgs:
  - --collector.filesystem.mount-points-exclude=^/(dev|proc|sys|var/lib/docker/.+|var/lib/kubelet/.+)($|/)
  - --collector.filesystem.fs-types-exclude=^(autofs|binfmt_misc|bpf|cgroup2?|configfs|debugfs|devpts|devtmpfs|fusectl|hugetlbfs|iso9660|mqueue|nsfs|overlay|proc|procfs|pstore|rpc_pipefs|securityfs|selinuxfs|squashfs|sysfs|tracefs)$
  extraHostVolumeMounts: []
  extraInitContainers: []
  extraManifests: []
  fullnameOverride: ""
  global:
    imagePullSecrets: []
    imageRegistry: ""
    rbac:
      create: true
      createAggregateClusterRoles: false
      pspAnnotations: {}
      pspEnabled: false
  hostIPC: false
  hostNetwork: true
  hostPID: true
  hostProcFsMount:
    mountPropagation: ""
  hostRootFsMount:
    enabled: true
    mountPropagation: HostToContainer
  hostSysFsMount:
    mountPropagation: ""
  image:
    digest: ""
    pullPolicy: IfNotPresent
    registry: quay.io
    repository: prometheus/node-exporter
    tag: ""
  imagePullSecrets: []
  kubeRBACProxy:
    containerSecurityContext: {}
    enableHostPort: false
    enableProxyEndpointsHostPort: false
    enabled: false
    env: {}
    extraArgs: []
    image:
      pullPolicy: IfNotPresent
      registry: quay.io
      repository: brancz/kube-rbac-proxy
      sha: ""
      tag: v0.18.0
    port: 8100
    portName: http
    proxyEndpointsPort: 8888
    resources: {}
  livenessProbe:
    failureThreshold: 3
    httpGet:
      httpHeaders: []
      scheme: http
    initialDelaySeconds: 0
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 1
  nameOverride: ""
  namespaceOverride: ""
  networkPolicy:
    enabled: false
  nodeSelector:
    kubernetes.io/os: linux
  podAnnotations:
    cluster-autoscaler.kubernetes.io/safe-to-evict: "true"
  podLabels:
    jobLabel: node-exporter
  prometheus:
    monitor:
      additionalLabels: {}
      apiVersion: ""
      attachMetadata:
        node: false
      basicAuth: {}
      bearerTokenFile: null
      enabled: true
      interval: ""
      jobLabel: jobLabel
      labelLimit: 0
      labelNameLengthLimit: 0
      labelValueLengthLimit: 0
      metricRelabelings: []
      namespace: ""
      podTargetLabels: []
      proxyUrl: ""
      relabelings: []
      sampleLimit: 0
      scheme: http
      scrapeTimeout: ""
      selectorOverride: {}
      targetLimit: 0
      tlsConfig: {}
    podMonitor:
      additionalLabels: {}
      apiVersion: ""
      attachMetadata:
        node: false
      authorization: {}
      basicAuth: {}
      bearerTokenSecret: {}
      enableHttp2: ""
      enabled: false
      filterRunning: ""
      followRedirects: ""
      honorLabels: true
      honorTimestamps: true
      interval: ""
      jobLabel: ""
      labelLimit: 0
      labelNameLengthLimit: 0
      labelValueLengthLimit: 0
      metricRelabelings: []
      namespace: ""
      oauth2: {}
      params: {}
      path: /metrics
      podTargetLabels: []
      proxyUrl: ""
      relabelings: []
      sampleLimit: 0
      scheme: http
      scrapeTimeout: ""
      selectorOverride: {}
      targetLimit: 0
      tlsConfig: {}
  rbac:
    create: true
    pspAnnotations: {}
    pspEnabled: false
  readinessProbe:
    failureThreshold: 3
    httpGet:
      httpHeaders: []
      scheme: http
    initialDelaySeconds: 0
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 1
  releaseLabel: true
  resources: {}
  restartPolicy: null
  revisionHistoryLimit: 10
  secrets: []
  securityContext:
    fsGroup: 65534
    runAsGroup: 65534
    runAsNonRoot: true
    runAsUser: 65534
  service:
    annotations:
      prometheus.io/scrape: "true"
    clusterIP: ""
    enabled: true
    externalTrafficPolicy: ""
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    labels:
      jobLabel: node-exporter
    listenOnAllInterfaces: true
    nodePort: null
    port: 9100
    portName: http-metrics
    servicePort: ""
    targetPort: 9100
    type: ClusterIP
  serviceAccount:
    annotations: {}
    automountServiceAccountToken: false
    create: true
    imagePullSecrets: []
    name: null
  sidecarHostVolumeMounts: []
  sidecarVolumeMount: []
  sidecars: []
  terminationGracePeriodSeconds: null
  terminationMessageParams:
    enabled: false
    terminationMessagePath: /dev/termination-log
    terminationMessagePolicy: File
  tolerations:
  - effect: NoSchedule
    operator: Exists
  updateStrategy:
    rollingUpdate:
      maxUnavailable: 1
    type: RollingUpdate
  version: ""
  verticalPodAutoscaler:
    controlledResources: []
    enabled: false
    maxAllowed: {}
    minAllowed: {}
prometheus-windows-exporter:
  config: |-
    collectors:
      enabled: '[defaults],memory,container'
  podLabels:
    jobLabel: windows-exporter
  prometheus:
    monitor:
      enabled: true
      jobLabel: jobLabel
  releaseLabel: true
prometheusOperator:
  admissionWebhooks:
    annotations: {}
    caBundle: ""
    certManager:
      admissionCert:
        duration: ""
      enabled: false
      rootCert:
        duration: ""
    createSecretJob:
      securityContext:
        allowPrivilegeEscalation: false
        capabilities:
          drop:
          - ALL
        readOnlyRootFilesystem: true
    deployment:
      affinity: {}
      annotations: {}
      automountServiceAccountToken: true
      containerSecurityContext:
        allowPrivilegeEscalation: false
        capabilities:
          drop:
          - ALL
        readOnlyRootFilesystem: true
      dnsConfig: {}
      enabled: false
      hostNetwork: false
      image:
        pullPolicy: IfNotPresent
        registry: quay.io
        repository: prometheus-operator/admission-webhook
        sha: ""
        tag: ""
      labels: {}
      livenessProbe:
        enabled: true
        failureThreshold: 3
        initialDelaySeconds: 30
        periodSeconds: 10
        successThreshold: 1
        timeoutSeconds: 1
      nodeSelector: {}
      podAnnotations: {}
      podDisruptionBudget: {}
      podLabels: {}
      readinessProbe:
        enabled: true
        failureThreshold: 3
        initialDelaySeconds: 5
        periodSeconds: 10
        successThreshold: 1
        timeoutSeconds: 1
      replicas: 1
      resources: {}
      revisionHistoryLimit: 10
      securityContext:
        fsGroup: 65534
        runAsGroup: 65534
        runAsNonRoot: true
        runAsUser: 65534
        seccompProfile:
          type: RuntimeDefault
      service:
        additionalPorts: []
        annotations: {}
        clusterIP: ""
        externalIPs: []
        externalTrafficPolicy: Cluster
        ipDualStack:
          enabled: false
          ipFamilies:
          - IPv6
          - IPv4
          ipFamilyPolicy: PreferDualStack
        labels: {}
        loadBalancerIP: ""
        loadBalancerSourceRanges: []
        nodePort: 31080
        nodePortTls: 31443
        type: ClusterIP
      serviceAccount:
        automountServiceAccountToken: false
        create: true
        name: ""
      strategy: {}
      tls:
        enabled: true
        internalPort: 10250
        tlsMinVersion: VersionTLS13
      tolerations: []
    enabled: true
    failurePolicy: ""
    mutatingWebhookConfiguration:
      annotations: {}
    namespaceSelector: {}
    objectSelector: {}
    patch:
      affinity: {}
      annotations: {}
      enabled: true
      image:
        pullPolicy: IfNotPresent
        registry: registry.k8s.io
        repository: ingress-nginx/kube-webhook-certgen
        sha: ""
        tag: v20221220-controller-v1.5.1-58-g787ea74b6
      nodeSelector: {}
      podAnnotations: {}
      priorityClassName: ""
      resources: {}
      securityContext:
        runAsGroup: 2000
        runAsNonRoot: true
        runAsUser: 2000
        seccompProfile:
          type: RuntimeDefault
      serviceAccount:
        automountServiceAccountToken: true
        create: true
      tolerations: []
      ttlSecondsAfterFinished: 60
    patchWebhookJob:
      securityContext:
        allowPrivilegeEscalation: false
        capabilities:
          drop:
          - ALL
        readOnlyRootFilesystem: true
    timeoutSeconds: 10
    validatingWebhookConfiguration:
      annotations: {}
  affinity: {}
  alertmanagerConfigNamespaces: []
  alertmanagerInstanceNamespaces: []
  alertmanagerInstanceSelector: ""
  annotations: {}
  automountServiceAccountToken: true
  containerSecurityContext:
    allowPrivilegeEscalation: false
    capabilities:
      drop:
      - ALL
    readOnlyRootFilesystem: true
  denyNamespaces: []
  dnsConfig: {}
  enabled: true
  env:
    GOGC: "30"
  extraVolumeMounts: []
  extraVolumes: []
  fullnameOverride: ""
  hostNetwork: false
  image:
    pullPolicy: IfNotPresent
    registry: quay.io
    repository: prometheus-operator/prometheus-operator
    sha: ""
    tag: ""
  kubeletService:
    enabled: true
    name: ""
    namespace: kube-system
    selector: ""
  labels: {}
  livenessProbe:
    enabled: true
    failureThreshold: 3
    initialDelaySeconds: 0
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 1
  namespaces: {}
  networkPolicy:
    enabled: false
    flavor: kubernetes
  nodeSelector: {}
  podAnnotations: {}
  podLabels: {}
  prometheusConfigReloader:
    enableProbe: false
    image:
      registry: quay.io
      repository: prometheus-operator/prometheus-config-reloader
      sha: ""
      tag: ""
    resources: {}
  prometheusInstanceNamespaces: []
  prometheusInstanceSelector: ""
  readinessProbe:
    enabled: true
    failureThreshold: 3
    initialDelaySeconds: 0
    periodSeconds: 10
    successThreshold: 1
    timeoutSeconds: 1
  resources: {}
  revisionHistoryLimit: 10
  secretFieldSelector: type!=kubernetes.io/dockercfg,type!=kubernetes.io/service-account-token,type!=helm.sh/release.v1
  securityContext:
    fsGroup: 65534
    runAsGroup: 65534
    runAsNonRoot: true
    runAsUser: 65534
    seccompProfile:
      type: RuntimeDefault
  service:
    additionalPorts: []
    annotations: {}
    clusterIP: ""
    externalIPs: []
    externalTrafficPolicy: Cluster
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    labels: {}
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    nodePort: 30080
    nodePortTls: 30443
    type: ClusterIP
  serviceAccount:
    automountServiceAccountToken: true
    create: true
    name: ""
  serviceMonitor:
    additionalLabels: {}
    interval: ""
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    relabelings: []
    sampleLimit: 0
    scrapeTimeout: ""
    selfMonitor: true
    targetLimit: 0
  strategy: {}
  thanosImage:
    registry: quay.io
    repository: thanos/thanos
    sha: ""
    tag: v0.36.1
  thanosRulerInstanceNamespaces: []
  thanosRulerInstanceSelector: ""
  tls:
    enabled: true
    internalPort: 10250
    tlsMinVersion: VersionTLS13
  tolerations: []
  verticalPodAutoscaler:
    controlledResources: []
    enabled: false
    maxAllowed: {}
    minAllowed: {}
    updatePolicy:
      updateMode: Auto
thanosRuler:
  annotations: {}
  enabled: false
  extraSecret:
    annotations: {}
    data: {}
  ingress:
    annotations: {}
    enabled: false
    hosts: []
    labels: {}
    paths: []
    tls: []
  podDisruptionBudget:
    enabled: false
    maxUnavailable: ""
    minAvailable: 1
  service:
    additionalPorts: []
    annotations: {}
    clusterIP: ""
    externalIPs: []
    externalTrafficPolicy: Cluster
    ipDualStack:
      enabled: false
      ipFamilies:
      - IPv6
      - IPv4
      ipFamilyPolicy: PreferDualStack
    labels: {}
    loadBalancerIP: ""
    loadBalancerSourceRanges: []
    nodePort: 30905
    port: 10902
    targetPort: 10902
    type: ClusterIP
  serviceAccount:
    annotations: {}
    create: true
    name: ""
  serviceMonitor:
    additionalEndpoints: []
    additionalLabels: {}
    bearerTokenFile: null
    interval: ""
    labelLimit: 0
    labelNameLengthLimit: 0
    labelValueLengthLimit: 0
    metricRelabelings: []
    proxyUrl: ""
    relabelings: []
    sampleLimit: 0
    scheme: ""
    selfMonitor: true
    targetLimit: 0
    tlsConfig: {}
  thanosRulerSpec:
    additionalArgs: []
    additionalConfig: {}
    additionalConfigString: ""
    affinity: {}
    alertDropLabels: []
    alertmanagersConfig:
      existingSecret: {}
      secret: {}
    containers: []
    evaluationInterval: ""
    externalPrefix: null
    externalPrefixNilUsesHelmValues: true
    image:
      registry: quay.io
      repository: thanos/thanos
      sha: ""
      tag: v0.36.1
    initContainers: []
    labels: {}
    listenLocal: false
    logFormat: logfmt
    logLevel: info
    nodeSelector: {}
    objectStorageConfig:
      existingSecret: {}
      secret: {}
    paused: false
    podAntiAffinity: ""
    podAntiAffinityTopologyKey: kubernetes.io/hostname
    podMetadata: {}
    portName: web
    priorityClassName: ""
    queryConfig:
      existingSecret: {}
      secret: {}
    queryEndpoints: []
    replicas: 1
    resources: {}
    retention: 24h
    routePrefix: /
    ruleNamespaceSelector: {}
    ruleSelector: {}
    ruleSelectorNilUsesHelmValues: true
    securityContext:
      fsGroup: 2000
      runAsGroup: 2000
      runAsNonRoot: true
      runAsUser: 1000
      seccompProfile:
        type: RuntimeDefault
    storage: {}
    tolerations: []
    topologySpreadConstraints: []
    volumeMounts: []
    volumes: []
    web: {}
windowsMonitoring:
  enabled: false

